SN~2015da: Late-time observations of a persistent superluminous Type~IIn supernova with post-shock dust formation

We present photometry and spectroscopy of the slowly evolving superluminous Type IIn SN2015da. SN2015da is extraordinary for its very high peak luminosity, and also for sustaining a high luminosity for several years. Even at 8\,yr after explosion, SN2015da remains as luminous as the peak of a normal SNII-P. The total radiated energy integrated over this time period (with no bolometric correction) is at least 1.6 FOE. Including a mild bolometric correction, adding kinetic energy of the expanding cold dense shell of swept-up circumstellar material (CSM), and accounting for asymmetry, the total explosion kinetic energy was likely 5-10 FOE. Powering the light curve with CSM interaction requires an energetic explosion and 20 Msun of H-rich CSM, which in turn implies a massive progenitor system above 30 Msun. Narrow P Cyg features show steady CSM expansion at 90 km/s, requiring a high average mass-loss rate of roughly 0.1 Msun/yr sustained for 2 centuries before explosion (although ramping up toward explosion time). No current theoretical model for single-star pre-SN mass loss can account for this. The slow CSM, combined with broad wings of H$\alpha$ indicating H-rich material in the unshocked ejecta, disfavor a pulsational pair instability model for the pre-SN mass loss. Instead, violent pre-SN binary interaction is a likely cuprit. Finally, SN2015da exhibits the characteristic asymmetric blueshift in its emission lines from shortly after peak until the present epoch, adding another well-studied superluminous SNeIIn with unambiguous evidence of post-shock dust formation.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
